Pangolin: Efficient DAG-based BFT State-Machine Replication with TEE-Accelerated Commitment

Currently many Byzantine fault-tolerant (BFT) protocols use directed acyclic graphs (DAGs) to let replicas propose blocks of requests in parallel for improved throughput. Yet, the existing DAG-based designs mainly consider the atomic-broadcast layer: They typically do not describe an efficient client interaction layer, their garbage collection is either unspecified or relies on trusted external storage, and the lowest-latency designs rely on timing assumptions that may be violated in geo-distributed deployments. In this paper, we propose the Pangolin protocol: It introduces a novel low-latency DAG-based atomic broadcast layer and completes it into an efficient state-machine replication (SMR) framework. To preserve system throughput, clients issue requests to a single replica and verify replies efficiently via compact execution proofs. Furthermore, Pangolin introduces a new garbage-collection scheme for DAGs which bounds memory usage even under full asynchrony. Pangolin leverages trusted execution environments to tolerate f Byzantine faults with only n >= 2f + 1 replicas and accelerates vertex commitments significantly: Broadcasting certified vertices requires only a single communication step, and commit rules are refined to commit both frequently and early without revealing the coin-elected anchor. This way, Pangolin overtakes the fastest partially synchronous DAG protocols while being live under asynchrony: In our evaluation, Pangolin achieves an average 1.27x (up to 1.52x) latency speedup over Mysticeti.

==> data/aws-latency-matrix.dat <==
0 0 3.66
1 0 351.64
2 0 282.56
3 0 358.18
4 0 386.48
5 0 373.41
6 0 277.66
7 0 290.23
8 0 319.44
9 0 408.50
10 0 336.12
11 0 419.96
12 0 325.14
13 0 442.54
14 0 344.94
15 0 224.19
16 0 294.49
17 0 155.78
18 0 153.54
19 0 173.96
20 0 194.30
21 0 138.34
22 0 159.33
23 0 149.68
24 0 146.40
25 0 235.32
26 0 281.34
27 0 249.54
28 0 286.09
29 0 338.01
30 0 228.13
31 0 240.68
32 0 287.43
33 0 273.51
0 1 353.12
1 1 2.89
2 1 29.89
3 1 52.55
4 1 40.08
5 1 49.53
6 1 98.97
7 1 80.83
8 1 38.39
9 1 129.01
10 1 55.27
11 1 141.14
12 1 45.28
13 1 162.45
14 1 66.47
15 1 204.50
16 1 165.45
17 1 194.11
18 1 189.17
19 1 212.99
20 1 184.98
21 1 205.52
22 1 261.42
23 1 203.47
24 1 200.44
25 1 244.02
26 1 126.61
27 1 131.57
28 1 215.81
29 1 318.32
30 1 208.68
31 1 197.92
32 1 155.97
33 1 146.28
0 2 281.36
1 2 21.95
2 2 5.33
3 2 37.47
4 2 65.17
5 2 34.78
6 2 118.16
7 2 97.45
8 2 57.89
9 2 152.72
10 2 78.38
11 2 164.53
12 2 65.25
13 2 180.38
14 2 90.12
15 2 181.53
16 2 143.79
17 2 219.11
18 2 213.97
19 2 238.74
20 2 209.54
21 2 216.32
22 2 234.60
23 2 244.10
24 2 214.43
25 2 261.76
26 2 150.17
27 2 150.81
28 2 196.36
29 2 290.61
30 2 180.51
31 2 170.01
32 2 141.71
33 2 131.86
0 3 357.94
1 3 51.59
2 3 37.53
3 3 4.56
4 3 36.90
5 3 11.07
6 3 135.09
7 3 115.93
8 3 71.93
9 3 106.05
10 3 88.37
11 3 138.46
12 3 77.77
13 3 146.86
14 3 100.49
15 3 156.59
16 3 114.09
17 3 228.40
18 3 222.94
19 3 246.75
20 3 218.99
21 3 233.55
22 3 204.73
23 3 215.33
24 3 221.74
25 3 278.82
26 3 171.09
27 3 176.30
28 3 167.09
29 3 261.25
30 3 151.43
31 3 140.43
32 3 109.38
33 3 100.08
0 4 386.91
1 4 39.44
2 4 66.03
3 4 36.90
4 4 4.85
5 4 26.68
6 4 134.87
7 4 117.20
8 4 74.74
9 4 146.94
10 4 91.97
11 4 157.27
12 4 80.94
13 4 172.76
14 4 102.11
15 4 179.85
16 4 142.36
17 4 231.47
18 4 225.97
19 4 250.42
20 4 222.04
21 4 229.96
22 4 237.34
23 4 247.52
24 4 254.42
25 4 283.34
26 4 162.69
27 4 167.26
28 4 195.55
29 4 293.58
30 4 183.08
31 4 172.51
32 4 133.81
33 4 124.65
0 5 372.75
1 5 49.39
2 5 36.28
3 5 11.70
4 5 26.68
5 5 2.94
6 5 138.70
7 5 121.41
8 5 77.88
9 5 122.06
10 5 95.28
11 5 133.71
12 5 84.59
13 5 152.73
14 5 105.80
15 5 157.49
16 5 120.06
17 5 234.95
18 5 230.13
19 5 253.48
20 5 225.78
21 5 234.43
22 5 214.76
23 5 225.28
24 5 232.23
25 5 286.70
26 5 167.13
27 5 171.59
28 5 172.79
29 5 271.38
30 5 161.20
31 5 150.39
32 5 110.86
33 5 101.03
0 6 278.45
1 6 98.22
2 6 126.69
3 6 135.65
4 6 135.34
5 6 138.90
6 6 3.95
7 6 23.06
8 6 65.47
9 6 155.66
10 6 83.08
11 6 167.43
12 6 71.66
13 6 190.38
14 6 93.81
15 6 193.02
16 6 246.92
17 6 128.84
18 6 118.07
19 6 147.48
20 6 114.19
21 6 144.53
22 6 127.13
23 6 118.13
24 6 110.13
25 6 154.87
26 6 32.07
27 6 38.52
28 6 252.78
29 6 301.81
30 6 194.36
31 6 205.50
32 6 235.12
33 6 224.83
0 7 294.22
1 7 82.36
2 7 110.63
3 7 119.61
4 7 121.08
5 7 124.94
6 7 26.71
7 7 8.38
8 7 51.70
9 7 143.23
10 7 67.57
11 7 153.53
12 7 58.50
13 7 177.85
14 7 79.71
15 7 211.68
16 7 229.52
17 7 148.74
18 7 138.72
19 7 166.79
20 7 132.86
21 7 157.03
22 7 146.53
23 7 138.21
24 7 129.72
25 7 170.40
26 7 50.46
27 7 56.40
28 7 275.20
29 7 320.20
30 7 209.65
31 7 220.27
32 7 219.81
33 7 209.41
0 8 319.85
1 8 38.16
2 8 64.56
3 8 71.50
4 8 74.59
5 8 77.37
6 8 64.97
7 8 47.95
8 8 4.46
9 8 96.38
10 8 19.97
11 8 106.37
12 8 10.71
13 8 127.03
14 8 31.38
15 8 220.35
16 8 180.06
17 8 161.82
18 8 156.26
19 8 181.02
20 8 152.58
21 8 171.39
22 8 178.72
23 8 170.03
24 8 166.98
25 8 211.19
26 8 92.10
27 8 99.20
28 8 241.17
29 8 329.21
30 8 220.68
31 8 209.24
32 8 173.05
33 8 163.45
0 9 408.88
1 9 128.72
2 9 154.77
3 9 107.95
4 9 146.01
5 9 121.63
6 9 155.71
7 9 139.04
8 9 95.46
9 9 4.02
10 9 112.57
11 9 15.27
12 9 101.95
13 9 31.02
14 9 123.93
15 9 199.67
16 9 161.17
17 9 252.40
18 9 247.37
19 9 272.16
20 9 243.24
21 9 273.44
22 9 256.62
23 9 266.83
24 9 280.94
25 9 302.57
26 9 182.91
27 9 189.59
28 9 213.37
29 9 312.92
30 9 202.28
31 9 194.54
32 9 139.92
33 9 141.72
0 10 331.59
1 10 52.83
2 10 79.12
3 10 85.90
4 10 88.62
5 10 92.29
6 10 79.13
7 10 61.66
8 10 18.18
9 10 109.52
10 10 3.09
11 10 121.53
12 10 24.88
13 10 140.80
14 10 46.20
15 10 236.97
16 10 195.10
17 10 175.94
18 10 170.90
19 10 195.71
20 10 166.72
21 10 174.26
22 10 192.60
23 10 183.12
24 10 180.48
25 10 226.20
26 10 107.05
27 10 113.40
28 10 256.33
29 10 343.79
30 10 236.46
31 10 224.41
32 10 187.52
33 10 176.94
0 11 418.65
1 11 139.99
2 11 165.09
3 11 137.78
4 11 155.68
5 11 132.29
6 11 165.57
7 11 148.58
8 11 105.29
9 11 14.03
10 11 123.01
11 11 3.71
12 11 112.04
13 11 42.68
14 11 133.54
15 11 210.10
16 11 172.57
17 11 262.56
18 11 257.54
19 11 282.35
20 11 253.42
21 11 287.47
22 11 267.32
23 11 277.32
24 11 290.93
25 11 313.56
26 11 193.24
27 11 199.37
28 11 223.31
29 11 323.24
30 11 212.32
31 11 202.19
32 11 150.04
33 11 152.00
0 12 322.06
1 12 43.75
2 12 70.22
3 12 76.32
4 12 78.88
5 12 82.53
6 12 69.74
7 12 52.48
8 12 9.54
9 12 99.74
10 12 26.74
11 12 111.82
12 12 2.80
13 12 131.89
14 12 26.65
15 12 228.36
16 12 186.18
17 12 166.41
18 12 161.23
19 12 186.10
20 12 157.09
21 12 164.76
22 12 182.17
23 12 173.03
24 12 171.79
25 12 216.57
26 12 96.88
27 12 103.32
28 12 248.04
29 12 334.18
30 12 227.93
31 12 215.81
32 12 178.06
33 12 167.19
0 13 441.49
1 13 159.47
2 13 179.63
3 13 142.91
4 13 171.20
5 13 148.33
6 13 185.26
7 13 172.00
8 13 124.30
9 13 30.83
10 13 142.57
11 13 41.97
12 13 130.66
13 13 3.08
14 13 152.96
15 13 235.57
16 13 196.12
17 13 285.60
18 13 280.22
19 13 304.62
20 13 275.78
21 13 305.89
22 13 291.49
23 13 300.96
24 13 309.01
25 13 330.92
26 13 210.88
27 13 212.50
28 13 243.66
29 13 345.83
30 13 231.90
31 13 220.67
32 13 166.72
33 13 177.18
0 14 342.44
1 14 64.28
2 14 91.43
3 14 99.17
4 14 99.89
5 14 102.88
6 14 90.46
7 14 73.99
8 14 29.63
9 14 121.16
10 14 47.43
11 14 132.74
12 14 25.81
13 14 153.02
14 14 4.28
15 14 250.65
16 14 206.91
17 14 187.76
18 14 182.64
19 14 207.47
20 14 178.58
21 14 185.88
22 14 203.98
23 14 194.80
24 14 193.46
25 14 238.18
26 14 118.35
27 14 124.00
28 14 269.29
29 14 355.64
30 14 249.40
31 14 236.03
32 14 199.06
33 14 190.43
0 15 223.87
1 15 204.19
2 15 183.34
3 15 156.98
4 15 179.75
5 15 157.22
6 15 191.91
7 15 208.00
8 15 220.41
9 15 198.75
10 15 240.80
11 15 210.94
12 15 229.82
13 15 237.00
14 15 251.85
15 15 4.58
16 15 51.55
17 15 94.37
18 15 95.89
19 15 104.90
20 15 103.60
21 15 112.61
22 15 70.24
23 15 79.98
24 15 87.24
25 15 144.36
26 15 197.89
27 15 164.58
28 15 76.05
29 15 127.27
30 15 19.05
31 15 31.93
32 15 80.81
33 15 61.27
0 16 290.67
1 16 161.74
2 16 142.86
3 16 111.77
4 16 139.77
5 16 116.57
6 16 241.08
7 16 221.80
8 16 176.87
9 16 159.09
10 16 195.09
11 16 169.76
12 16 183.59
13 16 195.89
14 16 205.65
15 16 49.21
16 16 2.19
17 16 160.30
18 16 161.80
19 16 171.77
20 16 169.44
21 16 177.28
22 16 136.36
23 16 146.88
24 16 153.37
25 16 211.77
26 16 266.12
27 16 255.70
28 16 77.98
29 16 192.57
30 16 55.16
31 16 44.17
32 16 40.60
33 16 23.43
0 17 155.88
1 17 194.14
2 17 220.86
3 17 229.15
4 17 232.22
5 17 234.90
6 17 128.38
7 17 145.85
8 17 162.37
9 17 252.86
10 17 179.26
11 17 264.33
12 17 168.99
13 17 288.93
14 17 191.62
15 17 94.81
16 17 163.58
17 17 4.64
18 17 11.18
19 17 23.29
20 17 14.57
21 17 36.14
22 17 27.91
23 17 17.65
24 17 12.87
25 17 71.57
26 17 115.42
27 17 86.95
28 17 152.89
29 17 205.38
30 17 95.87
31 17 108.24
32 17 154.34
33 17 143.67
0 18 152.84
1 18 187.94
2 18 215.69
3 18 222.81
4 18 225.79
5 18 229.05
6 18 116.45
7 18 134.05
8 18 155.88
9 18 246.41
10 18 173.51
11 18 258.09
12 18 162.66
13 18 283.00
14 18 185.20
15 18 95.53
16 18 163.89
17 18 10.63
18 18 4.18
19 18 27.71
20 18 8.39
21 18 34.62
22 18 29.14
23 18 20.28
24 18 12.66
25 18 49.69
26 18 112.96
27 18 91.18
28 18 151.81
29 18 203.98
30 18 94.48
31 18 106.89
32 18 153.19
33 18 143.92
0 19 174.60
1 19 213.26
2 19 240.41
3 19 248.18
4 19 251.10
5 19 254.04
6 19 147.97
7 19 165.37
8 19 181.51
9 19 272.04
10 19 198.90
11 19 283.67
12 19 188.28
13 19 308.09
14 19 210.10
15 19 106.66
16 19 175.47
17 19 24.23
18 19 29.86
19 19 3.49
20 19 33.56
21 19 56.89
22 19 40.99
23 19 31.61
24 19 33.23
25 19 92.04
26 19 135.59
27 19 105.73
28 19 171.93
29 19 224.40
30 19 114.79
31 19 126.88
32 19 173.68
33 19 155.37
0 20 194.56
1 20 184.23
2 20 213.68
3 20 219.36
4 20 222.24
5 20 225.43
6 20 113.03
7 20 129.36
8 20 152.68
9 20 243.21
10 20 170.21
11 20 254.85
12 20 159.54
13 20 280.10
14 20 181.75
15 20 103.63
16 20 172.20
17 20 14.05
18 20 8.64
19 20 31.71
20 20 4.30
21 20 30.11
22 20 37.11
23 20 28.43
24 20 22.64
25 20 51.41
26 20 109.87
27 20 112.23
28 20 162.69
29 20 214.16
30 20 104.15
31 20 117.19
32 20 162.88
33 20 152.23
0 21 135.40
1 21 201.04
2 21 214.77
3 21 232.19
4 21 226.18
5 21 229.56
6 21 141.79
7 21 152.08
8 21 170.72
9 21 271.67
10 21 175.58
11 21 284.95
12 21 163.26
13 21 305.36
14 21 186.59
15 21 110.10
16 21 177.36
17 21 35.59
18 21 32.62
19 21 53.10
20 21 27.79
21 21 4.78
22 21 33.19
23 21 34.51
24 21 19.57
25 21 63.46
26 21 121.56
27 21 94.00
28 21 166.49
29 21 219.14
30 21 105.99
31 21 118.39
32 21 168.07
33 21 157.47
0 22 158.91
1 22 261.32
2 22 236.17
3 22 204.84
4 22 237.14
5 22 214.66
6 22 126.61
7 22 142.66
8 22 177.86
9 22 256.07
10 22 195.88
11 22 268.38
12 22 183.46
13 22 294.62
14 22 206.31
15 22 70.86
16 22 138.95
17 22 27.64
18 22 29.76
19 22 39.83
20 22 37.67
21 22 33.97
22 22 4.50
23 22 14.15
24 22 21.15
25 22 78.64
26 22 131.89
27 22 100.76
28 22 129.27
29 22 179.84
30 22 71.65
31 22 84.13
32 22 131.15
33 22 118.86
0 23 149.99
1 23 202.53
2 23 246.43
3 23 215.59
4 23 247.76
5 23 225.24
6 23 117.84
7 23 134.65
8 23 169.58
9 23 266.75
10 23 187.52
11 23 279.16
12 23 175.06
13 23 303.38
14 23 198.04
15 23 81.02
16 23 149.72
17 23 17.65
18 23 21.16
19 23 30.97
20 23 29.26
21 23 36.65
22 23 14.67
23 23 4.20
24 23 11.97
25 23 70.06
26 23 123.63
27 23 91.60
28 23 137.32
29 23 188.56
30 23 80.14
31 23 92.91
32 23 149.17
33 23 129.83
0 24 146.17
1 24 199.13
2 24 220.85
3 24 222.05
4 24 254.50
5 24 231.80
6 24 109.53
7 24 126.08
8 24 166.62
9 24 280.69
10 24 183.47
11 24 292.63
12 24 173.35
13 24 311.65
14 24 195.17
15 24 87.72
16 24 156.05
17 24 12.58
18 24 13.57
19 24 31.80
20 24 22.85
21 24 21.00
22 24 21.21
23 24 11.53
24 24 4.31
25 24 55.66
26 24 115.96
27 24 88.31
28 24 143.69
29 24 196.31
30 24 86.15
31 24 99.06
32 24 145.33
33 24 135.96
0 25 228.23
1 25 235.94
2 25 255.78
3 25 271.07
4 25 273.64
5 25 277.33
6 25 141.88
7 25 162.57
8 25 203.74
9 25 294.81
10 25 221.76
11 25 307.00
12 25 210.60
13 25 326.39
14 25 232.85
15 25 137.90
16 25 206.78
17 25 65.10
18 25 43.48
19 25 83.73
20 25 47.94
21 25 62.93
22 25 71.40
23 25 62.49
24 25 54.84
25 25 3.96
26 25 145.16
27 25 112.68
28 25 195.08
29 25 246.82
30 25 136.41
31 25 149.76
32 25 195.47
33 25 186.70
0 26 280.95
1 26 124.96
2 26 150.91
3 26 170.03
4 26 161.39
5 26 164.76
6 26 31.04
7 26 46.47
8 26 91.31
9 26 181.55
10 26 108.78
11 26 193.43
12 26 97.57
13 26 214.07
14 26 119.11
15 26 197.66
16 26 270.92
17 26 114.23
18 26 111.85
19 26 133.32
20 26 108.59
21 26 123.43
22 26 131.29
23 26 122.43
24 26 114.66
25 26 149.14
26 26 4.15
27 26 14.82
28 26 254.63
29 26 306.19
30 26 196.22
31 26 209.59
32 26 255.30
33 26 256.93
0 27 250.33
1 27 131.35
2 27 159.04
3 27 177.04
4 27 167.62
5 27 171.77
6 27 38.61
7 27 54.89
8 27 98.78
9 27 189.58
10 27 116.23
11 27 200.38
12 27 104.72
13 27 218.11
14 27 125.42
15 27 165.36
16 27 259.07
17 27 86.77
18 27 92.68
19 27 105.39
20 27 112.96
21 27 98.57
22 27 101.05
23 27 91.74
24 27 89.20
25 27 121.40
26 27 17.01
27 27 2.97
28 27 223.66
29 27 276.04
30 27 166.37
31 27 177.90
32 27 224.05
33 27 264.28
0 28 282.36
1 28 212.55
2 28 194.96
3 28 165.99
4 28 193.41
5 28 170.32
6 28 246.15
7 28 269.14
8 28 239.49
9 28 211.24
10 28 257.89
11 28 222.94
12 28 247.48
13 28 243.23
14 28 269.54
15 28 73.10
16 28 78.08
17 28 149.78
18 28 149.51
19 28 168.32
20 28 159.11
21 28 166.10
22 28 126.90
23 28 134.46
24 28 141.06
25 28 199.59
26 28 253.27
27 28 219.31
28 28 4.65
29 28 171.05
30 28 60.15
31 28 56.11
32 28 73.53
33 28 89.63
0 29 338.02
1 29 317.78
2 29 292.89
3 29 261.21
4 29 293.31
5 29 270.86
6 29 301.02
7 29 317.30
8 29 329.12
9 29 313.21
10 29 347.89
11 29 324.91
12 29 336.91
13 29 352.91
14 29 359.39
15 29 126.62
16 29 195.75
17 29 204.51
18 29 204.38
19 29 223.18
20 29 213.41
21 29 222.45
22 29 179.35
23 29 187.94
24 29 196.11
25 29 254.69
26 29 307.23
27 29 275.50
28 29 173.93
29 29 4.17
30 29 116.07
31 29 128.44
32 29 175.14
33 29 176.26
0 30 227.10
1 30 207.56
2 30 180.46
3 30 150.86
4 30 182.38
5 30 160.39
6 30 192.12
7 30 205.45
8 30 220.12
9 30 200.05
10 30 236.54
11 30 211.76
12 30 226.12
13 30 230.15
14 30 247.89
15 30 18.58
16 30 56.77
17 30 93.45
18 30 93.23
19 30 113.03
20 30 102.31
21 30 106.30
22 30 70.74
23 30 78.36
24 30 84.79
25 30 139.86
26 30 195.26
27 30 165.73
28 30 60.76
29 30 115.39
30 30 8.83
31 30 18.30
32 30 69.41
33 30 64.91
0 31 237.19
1 31 194.25
2 31 166.97
3 31 137.24
4 31 168.76
5 31 147.13
6 31 200.84
7 31 215.55
8 31 204.91
9 31 188.30
10 31 222.07
11 31 199.99
12 31 212.63
13 31 218.28
14 31 233.91
15 31 28.15
16 31 42.92
17 31 103.79
18 31 103.44
19 31 123.22
20 31 112.66
21 31 116.79
22 31 81.00
23 31 88.67
24 31 95.11
25 31 147.53
26 31 205.41
27 31 173.85
28 31 52.74
29 31 125.29
30 31 17.92
31 31 8.47
32 31 52.48
33 31 48.98
0 32 287.18
1 32 155.69
2 32 142.90
3 32 110.01
4 32 134.25
5 32 110.69
6 32 234.40
7 32 216.54
8 32 173.11
9 32 139.73
10 32 191.03
11 32 151.72
12 32 180.09
13 32 169.77
14 32 202.75
15 32 81.60
16 32 42.96
17 32 154.47
18 32 153.80
19 32 172.64
20 32 163.49
21 32 171.72
22 32 131.31
23 32 148.72
24 32 145.39
25 32 203.61
26 32 257.02
27 32 223.95
28 32 74.44
29 32 175.59
30 32 70.75
31 32 57.57
32 32 4.33
33 32 20.85
0 33 274.06
1 33 145.70
2 33 132.19
3 33 99.74
4 33 124.29
5 33 100.60
6 33 224.96
7 33 205.70
8 33 163.22
9 33 141.61
10 33 177.54
11 33 152.12
12 33 168.96
13 33 178.38
14 33 191.47
15 33 62.65
16 33 22.18
17 33 143.99
18 33 145.35
19 33 154.77
20 33 153.49
21 33 158.08
22 33 119.99
23 33 129.81
24 33 136.91
25 33 187.19
26 33 257.38
27 33 263.68
28 33 90.86
29 33 176.24
30 33 66.20
31 33 52.67
32 33 21.12
33 33 4.19


==> data/aws-latency-values-hi.dat <==
0 0 4
1 0 352
3 0 358
4 0 386
5 0 373
8 0 319
9 0 409
10 0 336
11 0 420
12 0 325
13 0 443
14 0 345
29 0 338
0 1 353
1 1 3
2 1 30
3 1 53
4 1 40
5 1 50
6 1 99
7 1 81
8 1 38
10 1 55
12 1 45
14 1 66
29 1 318
1 2 22
2 2 5
3 2 37
4 2 65
5 2 35
7 2 97
8 2 58
10 2 78
12 2 65
14 2 90
0 3 358
1 3 52
2 3 38
3 3 5
4 3 37
5 3 11
8 3 72
10 3 88
12 3 78
0 4 387
1 4 39
2 4 66
3 4 37
4 4 5
5 4 27
8 4 75
10 4 92
12 4 81
0 5 373
1 5 49
2 5 36
3 5 12
4 5 27
5 5 3
8 5 78
10 5 95
12 5 85
1 6 98
6 6 4
7 6 23
8 6 65
10 6 83
12 6 72
14 6 94
26 6 32
27 6 39
29 6 302
1 7 82
6 7 27
7 7 8
8 7 52
10 7 68
12 7 59
14 7 80
26 7 50
27 7 56
29 7 320
0 8 320
1 8 38
2 8 65
3 8 72
4 8 75
5 8 77
6 8 65
7 8 48
8 8 4
9 8 96
10 8 20
12 8 11
14 8 31
26 8 92
27 8 99
29 8 329
0 9 409
8 9 95
9 9 4
11 9 15
13 9 31
25 9 303
29 9 313
0 10 332
1 10 53
2 10 79
3 10 86
4 10 89
5 10 92
6 10 79
7 10 62
8 10 18
10 10 3
12 10 25
14 10 46
29 10 344
0 11 419
9 11 14
11 11 4
13 11 43
25 11 314
29 11 323
0 12 322
1 12 44
2 12 70
3 12 76
4 12 79
5 12 83
6 12 70
7 12 52
8 12 10
10 12 27
12 12 3
14 12 27
26 12 97
29 12 334
0 13 441
9 13 31
11 13 42
13 13 3
19 13 305
21 13 306
23 13 301
24 13 309
25 13 331
29 13 346
0 14 342
1 14 64
2 14 91
3 14 99
6 14 90
7 14 74
8 14 30
10 14 47
12 14 26
14 14 4
29 14 356
15 15 5
16 15 52
17 15 94
18 15 96
22 15 70
23 15 80
24 15 87
28 15 76
30 15 19
31 15 32
32 15 81
33 15 61
15 16 49
16 16 2
28 16 78
30 16 55
31 16 44
32 16 41
33 16 23
15 17 95
17 17 5
18 17 11
19 17 23
20 17 15
21 17 36
22 17 28
23 17 18
24 17 13
25 17 72
27 17 87
30 17 96
15 18 96
17 18 11
18 18 4
19 18 28
20 18 8
21 18 35
22 18 29
23 18 20
24 18 13
25 18 50
27 18 91
30 18 94
13 19 308
17 19 24
18 19 30
19 19 3
20 19 34
21 19 57
22 19 41
23 19 32
24 19 33
25 19 92
17 20 14
18 20 9
19 20 32
20 20 4
21 20 30
22 20 37
23 20 28
24 20 23
25 20 51
13 21 305
17 21 36
18 21 33
19 21 53
20 21 28
21 21 5
22 21 33
23 21 35
24 21 20
25 21 63
27 21 94
15 22 71
17 22 28
18 22 30
19 22 40
20 22 38
21 22 34
22 22 5
23 22 14
24 22 21
25 22 79
30 22 72
31 22 84
13 23 303
15 23 81
17 23 18
18 23 21
19 23 31
20 23 29
21 23 37
22 23 15
23 23 4
24 23 12
25 23 70
27 23 92
30 23 80
31 23 93
13 24 312
15 24 88
17 24 13
18 24 14
19 24 32
20 24 23
21 24 21
22 24 21
23 24 12
24 24 4
25 24 56
27 24 88
30 24 86
31 24 99
11 25 307
13 25 326
17 25 65
18 25 43
19 25 84
20 25 48
21 25 63
22 25 71
23 25 62
24 25 55
25 25 4
6 26 31
7 26 46
8 26 91
12 26 98
26 26 4
27 26 15
29 26 306
6 27 39
7 27 55
8 27 99
17 27 87
18 27 93
21 27 99
23 27 92
24 27 89
26 27 17
27 27 3
15 28 73
16 28 78
28 28 5
30 28 60
31 28 56
32 28 74
33 28 90
0 29 338
1 29 318
6 29 301
7 29 317
8 29 329
9 29 313
10 29 348
11 29 325
12 29 337
13 29 353
14 29 359
26 29 307
29 29 4
15 30 19
16 30 57
17 30 93
18 30 93
22 30 71
23 30 78
24 30 85
28 30 61
30 30 9
31 30 18
32 30 69
33 30 65
15 31 28
16 31 43
22 31 81
23 31 89
24 31 95
28 31 53
30 31 18
31 31 8
32 31 52
33 31 49
15 32 82
16 32 43
28 32 74
30 32 71
31 32 58
32 32 4
33 32 21
15 33 63
16 33 22
28 33 91
30 33 66
31 33 53
32 33 21
33 33 4


==> data/aws-latency-values-lo.dat <==
2 0 283
6 0 278
7 0 290
15 0 224
16 0 294
17 0 156
18 0 154
19 0 174
20 0 194
21 0 138
22 0 159
23 0 150
24 0 146
25 0 235
26 0 281
27 0 250
28 0 286
30 0 228
31 0 241
32 0 287
33 0 274
9 1 129
11 1 141
13 1 162
15 1 205
16 1 165
17 1 194
18 1 189
19 1 213
20 1 185
21 1 206
22 1 261
23 1 203
24 1 200
25 1 244
26 1 127
27 1 132
28 1 216
30 1 209
31 1 198
32 1 156
33 1 146
0 2 281
6 2 118
9 2 153
11 2 165
13 2 180
15 2 182
16 2 144
17 2 219
18 2 214
19 2 239
20 2 210
21 2 216
22 2 235
23 2 244
24 2 214
25 2 262
26 2 150
27 2 151
28 2 196
29 2 291
30 2 181
31 2 170
32 2 142
33 2 132
6 3 135
7 3 116
9 3 106
11 3 138
13 3 147
14 3 100
15 3 157
16 3 114
17 3 228
18 3 223
19 3 247
20 3 219
21 3 234
22 3 205
23 3 215
24 3 222
25 3 279
26 3 171
27 3 176
28 3 167
29 3 261
30 3 151
31 3 140
32 3 109
33 3 100
6 4 135
7 4 117
9 4 147
11 4 157
13 4 173
14 4 102
15 4 180
16 4 142
17 4 231
18 4 226
19 4 250
20 4 222
21 4 230
22 4 237
23 4 248
24 4 254
25 4 283
26 4 163
27 4 167
28 4 196
29 4 294
30 4 183
31 4 173
32 4 134
33 4 125
6 5 139
7 5 121
9 5 122
11 5 134
13 5 153
14 5 106
15 5 157
16 5 120
17 5 235
18 5 230
19 5 253
20 5 226
21 5 234
22 5 215
23 5 225
24 5 232
25 5 287
26 5 167
27 5 172
28 5 173
29 5 271
30 5 161
31 5 150
32 5 111
33 5 101
0 6 278
2 6 127
3 6 136
4 6 135
5 6 139
9 6 156
11 6 167
13 6 190
15 6 193
16 6 247
17 6 129
18 6 118
19 6 147
20 6 114
21 6 145
22 6 127
23 6 118
24 6 110
25 6 155
28 6 253
30 6 194
31 6 206
32 6 235
33 6 225
0 7 294
2 7 111
3 7 120
4 7 121
5 7 125
9 7 143
11 7 154
13 7 178
15 7 212
16 7 230
17 7 149
18 7 139
19 7 167
20 7 133
21 7 157
22 7 147
23 7 138
24 7 130
25 7 170
28 7 275
30 7 210
31 7 220
32 7 220
33 7 209
11 8 106
13 8 127
15 8 220
16 8 180
17 8 162
18 8 156
19 8 181
20 8 153
21 8 171
22 8 179
23 8 170
24 8 167
25 8 211
28 8 241
30 8 221
31 8 209
32 8 173
33 8 163
1 9 129
2 9 155
3 9 108
4 9 146
5 9 122
6 9 156
7 9 139
10 9 113
12 9 102
14 9 124
15 9 200
16 9 161
17 9 252
18 9 247
19 9 272
20 9 243
21 9 273
22 9 257
23 9 267
24 9 281
26 9 183
27 9 190
28 9 213
30 9 202
31 9 195
32 9 140
33 9 142
9 10 110
11 10 122
13 10 141
15 10 237
16 10 195
17 10 176
18 10 171
19 10 196
20 10 167
21 10 174
22 10 193
23 10 183
24 10 180
25 10 226
26 10 107
27 10 113
28 10 256
30 10 236
31 10 224
32 10 188
33 10 177
1 11 140
2 11 165
3 11 138
4 11 156
5 11 132
6 11 166
7 11 149
8 11 105
10 11 123
12 11 112
14 11 134
15 11 210
16 11 173
17 11 263
18 11 258
19 11 282
20 11 253
21 11 287
22 11 267
23 11 277
24 11 291
26 11 193
27 11 199
28 11 223
30 11 212
31 11 202
32 11 150
33 11 152
9 12 100
11 12 112
13 12 132
15 12 228
16 12 186
17 12 166
18 12 161
19 12 186
20 12 157
21 12 165
22 12 182
23 12 173
24 12 172
25 12 217
27 12 103
28 12 248
30 12 228
31 12 216
32 12 178
33 12 167
1 13 159
2 13 180
3 13 143
4 13 171
5 13 148
6 13 185
7 13 172
8 13 124
10 13 143
12 13 131
14 13 153
15 13 236
16 13 196
17 13 286
18 13 280
20 13 276
22 13 291
26 13 211
27 13 213
28 13 244
30 13 232
31 13 221
32 13 167
33 13 177
4 14 100
5 14 103
9 14 121
11 14 133
13 14 153
15 14 251
16 14 207
17 14 188
18 14 183
19 14 207
20 14 179
21 14 186
22 14 204
23 14 195
24 14 193
25 14 238
26 14 118
27 14 124
28 14 269
30 14 249
31 14 236
32 14 199
33 14 190
0 15 224
1 15 204
2 15 183
3 15 157
4 15 180
5 15 157
6 15 192
7 15 208
8 15 220
9 15 199
10 15 241
11 15 211
12 15 230
13 15 237
14 15 252
19 15 105
20 15 104
21 15 113
25 15 144
26 15 198
27 15 165
29 15 127
0 16 291
1 16 162
2 16 143
3 16 112
4 16 140
5 16 117
6 16 241
7 16 222
8 16 177
9 16 159
10 16 195
11 16 170
12 16 184
13 16 196
14 16 206
17 16 160
18 16 162
19 16 172
20 16 169
21 16 177
22 16 136
23 16 147
24 16 153
25 16 212
26 16 266
27 16 256
29 16 193
0 17 156
1 17 194
2 17 221
3 17 229
4 17 232
5 17 235
6 17 128
7 17 146
8 17 162
9 17 253
10 17 179
11 17 264
12 17 169
13 17 289
14 17 192
16 17 164
26 17 115
28 17 153
29 17 205
31 17 108
32 17 154
33 17 144
0 18 153
1 18 188
2 18 216
3 18 223
4 18 226
5 18 229
6 18 116
7 18 134
8 18 156
9 18 246
10 18 174
11 18 258
12 18 163
13 18 283
14 18 185
16 18 164
26 18 113
28 18 152
29 18 204
31 18 107
32 18 153
33 18 144
0 19 175
1 19 213
2 19 240
3 19 248
4 19 251
5 19 254
6 19 148
7 19 165
8 19 182
9 19 272
10 19 199
11 19 284
12 19 188
14 19 210
15 19 107
16 19 175
26 19 136
27 19 106
28 19 172
29 19 224
30 19 115
31 19 127
32 19 174
33 19 155
0 20 195
1 20 184
2 20 214
3 20 219
4 20 222
5 20 225
6 20 113
7 20 129
8 20 153
9 20 243
10 20 170
11 20 255
12 20 160
13 20 280
14 20 182
15 20 104
16 20 172
26 20 110
27 20 112
28 20 163
29 20 214
30 20 104
31 20 117
32 20 163
33 20 152
0 21 135
1 21 201
2 21 215
3 21 232
4 21 226
5 21 230
6 21 142
7 21 152
8 21 171
9 21 272
10 21 176
11 21 285
12 21 163
14 21 187
15 21 110
16 21 177
26 21 122
28 21 166
29 21 219
30 21 106
31 21 118
32 21 168
33 21 157
0 22 159
1 22 261
2 22 236
3 22 205
4 22 237
5 22 215
6 22 127
7 22 143
8 22 178
9 22 256
10 22 196
11 22 268
12 22 183
13 22 295
14 22 206
16 22 139
26 22 132
27 22 101
28 22 129
29 22 180
32 22 131
33 22 119
0 23 150
1 23 203
2 23 246
3 23 216
4 23 248
5 23 225
6 23 118
7 23 135
8 23 170
9 23 267
10 23 188
11 23 279
12 23 175
14 23 198
16 23 150
26 23 124
28 23 137
29 23 189
32 23 149
33 23 130
0 24 146
1 24 199
2 24 221
3 24 222
4 24 255
5 24 232
6 24 110
7 24 126
8 24 167
9 24 281
10 24 183
11 24 293
12 24 173
14 24 195
16 24 156
26 24 116
28 24 144
29 24 196
32 24 145
33 24 136
0 25 228
1 25 236
2 25 256
3 25 271
4 25 274
5 25 277
6 25 142
7 25 163
8 25 204
9 25 295
10 25 222
12 25 211
14 25 233
15 25 138
16 25 207
26 25 145
27 25 113
28 25 195
29 25 247
30 25 136
31 25 150
32 25 195
33 25 187
0 26 281
1 26 125
2 26 151
3 26 170
4 26 161
5 26 165
9 26 182
10 26 109
11 26 193
13 26 214
14 26 119
15 26 198
16 26 271
17 26 114
18 26 112
19 26 133
20 26 109
21 26 123
22 26 131
23 26 122
24 26 115
25 26 149
28 26 255
30 26 196
31 26 210
32 26 255
33 26 257
0 27 250
1 27 131
2 27 159
3 27 177
4 27 168
5 27 172
9 27 190
10 27 116
11 27 200
12 27 105
13 27 218
14 27 125
15 27 165
16 27 259
19 27 105
20 27 113
22 27 101
25 27 121
28 27 224
29 27 276
30 27 166
31 27 178
32 27 224
33 27 264
0 28 282
1 28 213
2 28 195
3 28 166
4 28 193
5 28 170
6 28 246
7 28 269
8 28 239
9 28 211
10 28 258
11 28 223
12 28 247
13 28 243
14 28 270
17 28 150
18 28 150
19 28 168
20 28 159
21 28 166
22 28 127
23 28 134
24 28 141
25 28 200
26 28 253
27 28 219
29 28 171
2 29 293
3 29 261
4 29 293
5 29 271
15 29 127
16 29 196
17 29 205
18 29 204
19 29 223
20 29 213
21 29 222
22 29 179
23 29 188
24 29 196
25 29 255
27 29 276
28 29 174
30 29 116
31 29 128
32 29 175
33 29 176
0 30 227
1 30 208
2 30 180
3 30 151
4 30 182
5 30 160
6 30 192
7 30 205
8 30 220
9 30 200
10 30 237
11 30 212
12 30 226
13 30 230
14 30 248
19 30 113
20 30 102
21 30 106
25 30 140
26 30 195
27 30 166
29 30 115
0 31 237
1 31 194
2 31 167
3 31 137
4 31 169
5 31 147
6 31 201
7 31 216
8 31 205
9 31 188
10 31 222
11 31 200
12 31 213
13 31 218
14 31 234
17 31 104
18 31 103
19 31 123
20 31 113
21 31 117
25 31 148
26 31 205
27 31 174
29 31 125
0 32 287
1 32 156
2 32 143
3 32 110
4 32 134
5 32 111
6 32 234
7 32 217
8 32 173
9 32 140
10 32 191
11 32 152
12 32 180
13 32 170
14 32 203
17 32 154
18 32 154
19 32 173
20 32 163
21 32 172
22 32 131
23 32 149
24 32 145
25 32 204
26 32 257
27 32 224
29 32 176
0 33 274
1 33 146
2 33 132
3 33 100
4 33 124
5 33 101
6 33 225
7 33 206
8 33 163
9 33 142
10 33 178
11 33 152
12 33 169
13 33 178
14 33 191
17 33 144
18 33 145
19 33 155
20 33 153
21 33 158
22 33 120
23 33 130
24 33 137
25 33 187
26 33 257
27 33 264
29 33 176


==> data/aws-regions.dat <==
index region
0 af-south-1
1 ap-east-1
2 ap-east-2
3 ap-northeast-1
4 ap-northeast-2
5 ap-northeast-3
6 ap-south-1
7 ap-south-2
8 ap-southeast-1
9 ap-southeast-2
10 ap-southeast-3
11 ap-southeast-4
12 ap-southeast-5
13 ap-southeast-6
14 ap-southeast-7
15 ca-central-1
16 ca-west-1
17 eu-central-1
18 eu-central-2
19 eu-north-1
20 eu-south-1
21 eu-south-2
22 eu-west-1
23 eu-west-2
24 eu-west-3
25 il-central-1
26 me-central-1
27 me-south-1
28 mx-central-1
29 sa-east-1
30 us-east-1
31 us-east-2
32 us-west-1
33 us-west-2

